Optimistic and Validity Rollups: Analysis and Comparison between Optimism and StarkNet

The thesis addresses the problem of scalability in decentralized blockchains in the context of the trade-off between transaction throughput and hardware requirements to participate in the network. Rollups are presented, that is technologies to verify on-chain blocks executed off-chain by minimizing the assumptions of trust. The variant of the Optimistic Rollups, in particular of Optimism and the use of invalidity proofs through interactive binary search and of the Validity Rollups, in particular of StarkNet, and the use of validity proofs through STARKs are discussed. Finally, the two solutions are compared on withdrawal time, on the cost of transactions and techniques to minimize it, on the possibility of applying the technology recursively, on compatibility with Ethereum and on the licenses used.

==> avgfee.csv <==
Date(UTC),UnixTimeStamp,DateTime,Average Txn Fee (USD),Average Txn Fee (Ether)
08/24/2020,1598227200,2020-08-24,2.72,0
08/25/2020,1598313600,2020-08-25,2.82,0
08/26/2020,1598400000,2020-08-26,2.38,0
08/27/2020,1598486400,2020-08-27,2.48,0
08/28/2020,1598572800,2020-08-28,2.52,0
08/29/2020,1598659200,2020-08-29,2.77,0
08/30/2020,1598745600,2020-08-30,6.23,0
08/31/2020,1598832000,2020-08-31,6.64,0
09/01/2020,1598918400,2020-09-01,13.57,0
09/02/2020,1599004800,2020-09-02,14.14,0
09/03/2020,1599091200,2020-09-03,10.31,0
09/04/2020,1599177600,2020-09-04,6.09,0
09/05/2020,1599264000,2020-09-05,7.03,0
09/06/2020,1599350400,2020-09-06,3.45,0
09/07/2020,1599436800,2020-09-07,2.91,0
09/08/2020,1599523200,2020-09-08,2.63,0
09/09/2020,1599609600,2020-09-09,3.08,0
09/10/2020,1599696000,2020-09-10,4.56,0
09/11/2020,1599782400,2020-09-11,4.02,0
09/12/2020,1599868800,2020-09-12,3.08,0
09/13/2020,1599955200,2020-09-13,3.27,0
09/14/2020,1600041600,2020-09-14,5.43,0
09/15/2020,1600128000,2020-09-15,4.93,0
09/16/2020,1600214400,2020-09-16,4.11,0
09/17/2020,1600300800,2020-09-17,11.85,0
09/18/2020,1600387200,2020-09-18,7.64,0
09/19/2020,1600473600,2020-09-19,4.79,0
09/20/2020,1600560000,2020-09-20,3.44,0
09/21/2020,1600646400,2020-09-21,4.07,0
09/22/2020,1600732800,2020-09-22,3.87,0
09/23/2020,1600819200,2020-09-23,2.97,0
09/24/2020,1600905600,2020-09-24,2.72,0
09/25/2020,1600992000,2020-09-25,2.61,0
09/26/2020,1601078400,2020-09-26,2.26,0
09/27/2020,1601164800,2020-09-27,2.36,0
09/28/2020,1601251200,2020-09-28,2.97,0
09/29/2020,1601337600,2020-09-29,3.73,0
09/30/2020,1601424000,2020-09-30,2.95,0
10/01/2020,1601510400,2020-10-01,2.58,0
10/02/2020,1601596800,2020-10-02,2.35,0
10/03/2020,1601683200,2020-10-03,2.01,0
10/04/2020,1601769600,2020-10-04,2.11,0
10/05/2020,1601856000,2020-10-05,2.23,0
10/06/2020,1601942400,2020-10-06,2.62,0
10/07/2020,1602028800,2020-10-07,2.02,0
10/08/2020,1602115200,2020-10-08,2.06,0
10/09/2020,1602201600,2020-10-09,2.00,0
10/10/2020,1602288000,2020-10-10,1.61,0
10/11/2020,1602374400,2020-10-11,1.34,0
10/12/2020,1602460800,2020-10-12,1.95,0
10/13/2020,1602547200,2020-10-13,1.93,0
10/14/2020,1602633600,2020-10-14,2.06,0
10/15/2020,1602720000,2020-10-15,1.76,0
10/16/2020,1602806400,2020-10-16,1.49,0
10/17/2020,1602892800,2020-10-17,0.91,0
10/18/2020,1602979200,2020-10-18,1.04,0
10/19/2020,1603065600,2020-10-19,1.41,0
10/20/2020,1603152000,2020-10-20,1.51,0
10/21/2020,1603238400,2020-10-21,1.94,0
10/22/2020,1603324800,2020-10-22,1.69,0
10/23/2020,1603411200,2020-10-23,1.59,0
10/24/2020,1603497600,2020-10-24,0.92,0
10/25/2020,1603584000,2020-10-25,0.99,0
10/26/2020,1603670400,2020-10-26,1.60,0
10/27/2020,1603756800,2020-10-27,1.18,0
10/28/2020,1603843200,2020-10-28,1.65,0
10/29/2020,1603929600,2020-10-29,1.78,0
10/30/2020,1604016000,2020-10-30,1.59,0
10/31/2020,1604102400,2020-10-31,1.06,0
11/01/2020,1604188800,2020-11-01,0.91,0
11/02/2020,1604275200,2020-11-02,1.46,0
11/03/2020,1604361600,2020-11-03,1.16,0
11/04/2020,1604448000,2020-11-04,0.98,0
11/05/2020,1604534400,2020-11-05,1.39,0
11/06/2020,1604620800,2020-11-06,1.76,0
11/07/2020,1604707200,2020-11-07,1.65,0
11/08/2020,1604793600,2020-11-08,0.95,0
11/09/2020,1604880000,2020-11-09,1.23,0
11/10/2020,1604966400,2020-11-10,1.47,0
11/11/2020,1605052800,2020-11-11,1.59,0
11/12/2020,1605139200,2020-11-12,1.76,0
11/13/2020,1605225600,2020-11-13,1.69,0
11/14/2020,1605312000,2020-11-14,1.21,0
11/15/2020,1605398400,2020-11-15,1.09,0
11/16/2020,1605484800,2020-11-16,1.48,0
11/17/2020,1605571200,2020-11-17,2.42,0
11/18/2020,1605657600,2020-11-18,2.72,0
11/19/2020,1605744000,2020-11-19,1.63,0
11/20/2020,1605830400,2020-11-20,2.24,0
11/21/2020,1605916800,2020-11-21,2.39,0
11/22/2020,1606003200,2020-11-22,2.37,0
11/23/2020,1606089600,2020-11-23,2.92,0
11/24/2020,1606176000,2020-11-24,3.50,0
11/25/2020,1606262400,2020-11-25,2.16,0
11/26/2020,1606348800,2020-11-26,4.96,0
11/27/2020,1606435200,2020-11-27,1.47,0
11/28/2020,1606521600,2020-11-28,1.22,0
11/29/2020,1606608000,2020-11-29,1.14,0
11/30/2020,1606694400,2020-11-30,3.13,0
12/01/2020,1606780800,2020-12-01,3.27,0
12/02/2020,1606867200,2020-12-02,1.76,0
12/03/2020,1606953600,2020-12-03,1.93,0
12/04/2020,1607040000,2020-12-04,1.97,0
12/05/2020,1607126400,2020-12-05,1.51,0
12/06/2020,1607212800,2020-12-06,1.54,0
12/07/2020,1607299200,2020-12-07,1.92,0
12/08/2020,1607385600,2020-12-08,2.34,0
12/09/2020,1607472000,2020-12-09,2.50,0
12/10/2020,1607558400,2020-12-10,2.17,0
12/11/2020,1607644800,2020-12-11,2.34,0
12/12/2020,1607731200,2020-12-12,1.62,0
12/13/2020,1607817600,2020-12-13,1.72,0
12/14/2020,1607904000,2020-12-14,2.24,0
12/15/2020,1607990400,2020-12-15,3.16,0
12/16/2020,1608076800,2020-12-16,3.24,0
12/17/2020,1608163200,2020-12-17,5.28,0
12/18/2020,1608249600,2020-12-18,3.05,0
12/19/2020,1608336000,2020-12-19,2.77,0
12/20/2020,1608422400,2020-12-20,2.03,0
12/21/2020,1608508800,2020-12-21,3.28,0
12/22/2020,1608595200,2020-12-22,2.90,0
12/23/2020,1608681600,2020-12-23,4.19,0
12/24/2020,1608768000,2020-12-24,3.58,0
12/25/2020,1608854400,2020-12-25,3.90,0
12/26/2020,1608940800,2020-12-26,2.90,0
12/27/2020,1609027200,2020-12-27,4.39,0
12/28/2020,1609113600,2020-12-28,5.15,0
12/29/2020,1609200000,2020-12-29,4.50,0
12/30/2020,1609286400,2020-12-30,5.51,0
12/31/2020,1609372800,2020-12-31,4.92,0
01/01/2021,1609459200,2021-01-01,3.33,0
01/02/2021,1609545600,2021-01-02,5.30,0
01/03/2021,1609632000,2021-01-03,10.32,0
01/04/2021,1609718400,2021-01-04,16.46,0
01/05/2021,1609804800,2021-01-05,9.61,0
01/06/2021,1609891200,2021-01-06,9.23,0
01/07/2021,1609977600,2021-01-07,10.04,0
01/08/2021,1610064000,2021-01-08,10.57,0
01/09/2021,1610150400,2021-01-09,7.48,0
01/10/2021,1610236800,2021-01-10,7.25,0
01/11/2021,1610323200,2021-01-11,16.79,0
01/12/2021,1610409600,2021-01-12,6.11,0
01/13/2021,1610496000,2021-01-13,5.39,0
01/14/2021,1610582400,2021-01-14,6.76,0
01/15/2021,1610668800,2021-01-15,7.07,0
01/16/2021,1610755200,2021-01-16,6.49,0
01/17/2021,1610841600,2021-01-17,5.31,0
01/18/2021,1610928000,2021-01-18,5.99,0
01/19/2021,1611014400,2021-01-19,8.69,0
01/20/2021,1611100800,2021-01-20,7.56,0
01/21/2021,1611187200,2021-01-21,9.19,0
01/22/2021,1611273600,2021-01-22,10.84,0
01/23/2021,1611360000,2021-01-23,6.86,0
01/24/2021,1611446400,2021-01-24,7.97,0
01/25/2021,1611532800,2021-01-25,9.41,0
01/26/2021,1611619200,2021-01-26,7.66,0
01/27/2021,1611705600,2021-01-27,8.41,0
01/28/2021,1611792000,2021-01-28,8.20,0
01/29/2021,1611878400,2021-01-29,11.62,0
01/30/2021,1611964800,2021-01-30,9.79,0
01/31/2021,1612051200,2021-01-31,10.83,0
02/01/2021,1612137600,2021-02-01,12.82,0
02/02/2021,1612224000,2021-02-02,16.00,0
02/03/2021,1612310400,2021-02-03,17.38,0
02/04/2021,1612396800,2021-02-04,22.92,0
02/05/2021,1612483200,2021-02-05,25.81,0
02/06/2021,1612569600,2021-02-06,19.24,0
02/07/2021,1612656000,2021-02-07,16.51,0
02/08/2021,1612742400,2021-02-08,22.69,0
02/09/2021,1612828800,2021-02-09,24.50,0
02/10/2021,1612915200,2021-02-10,22.37,0
02/11/2021,1613001600,2021-02-11,19.14,0
02/12/2021,1613088000,2021-02-12,20.05,0
02/13/2021,1613174400,2021-02-13,21.08,0
02/14/2021,1613260800,2021-02-14,17.45,0
02/15/2021,1613347200,2021-02-15,20.98,0
02/16/2021,1613433600,2021-02-16,19.70,0
02/17/2021,1613520000,2021-02-17,20.37,0
02/18/2021,1613606400,2021-02-18,21.52,0
02/19/2021,1613692800,2021-02-19,22.11,0
02/20/2021,1613779200,2021-02-20,22.80,0
02/21/2021,1613865600,2021-02-21,17.79,0
02/22/2021,1613952000,2021-02-22,30.31,0
02/23/2021,1614038400,2021-02-23,38.40,0
02/24/2021,1614124800,2021-02-24,20.61,0
02/25/2021,1614211200,2021-02-25,15.79,0
02/26/2021,1614297600,2021-02-26,14.88,0
02/27/2021,1614384000,2021-02-27,11.51,0
02/28/2021,1614470400,2021-02-28,11.56,0
03/01/2021,1614556800,2021-03-01,12.29,0
03/02/2021,1614643200,2021-03-02,11.92,0
03/03/2021,1614729600,2021-03-03,12.94,0
03/04/2021,1614816000,2021-03-04,11.13,0
03/05/2021,1614902400,2021-03-05,13.93,0
03/06/2021,1614988800,2021-03-06,11.16,0
03/07/2021,1615075200,2021-03-07,15.30,0
03/08/2021,1615161600,2021-03-08,16.38,0
03/09/2021,1615248000,2021-03-09,16.16,0
03/10/2021,1615334400,2021-03-10,15.34,0
03/11/2021,1615420800,2021-03-11,15.10,0
03/12/2021,1615507200,2021-03-12,18.13,0
03/13/2021,1615593600,2021-03-13,19.31,0
03/14/2021,1615680000,2021-03-14,17.26,0
03/15/2021,1615766400,2021-03-15,20.40,0
03/16/2021,1615852800,2021-03-16,20.60,0
03/17/2021,1615939200,2021-03-17,22.21,0
03/18/2021,1616025600,2021-03-18,19.61,0
03/19/2021,1616112000,2021-03-19,17.67,0
03/20/2021,1616198400,2021-03-20,16.10,0
03/21/2021,1616284800,2021-03-21,16.00,0
03/22/2021,1616371200,2021-03-22,19.28,0
03/23/2021,1616457600,2021-03-23,16.78,0
03/24/2021,1616544000,2021-03-24,16.96,0
03/25/2021,1616630400,2021-03-25,17.12,0
03/26/2021,1616716800,2021-03-26,15.65,0
03/27/2021,1616803200,2021-03-27,13.08,0
03/28/2021,1616889600,2021-03-28,13.65,0
03/29/2021,1616976000,2021-03-29,17.01,0
03/30/2021,1617062400,2021-03-30,18.80,0
03/31/2021,1617148800,2021-03-31,23.84,0
04/01/2021,1617235200,2021-04-01,22.35,0
04/02/2021,1617321600,2021-04-02,22.97,0
04/03/2021,1617408000,2021-04-03,18.28,0
04/04/2021,1617494400,2021-04-04,15.36,0
04/05/2021,1617580800,2021-04-05,19.05,0
04/06/2021,1617667200,2021-04-06,19.34,0
04/07/2021,1617753600,2021-04-07,18.29,0
04/08/2021,1617840000,2021-04-08,15.58,0
04/09/2021,1617926400,2021-04-09,14.83,0
04/10/2021,1618012800,2021-04-10,12.96,0
04/11/2021,1618099200,2021-04-11,11.45,0
04/12/2021,1618185600,2021-04-12,13.69,0
04/13/2021,1618272000,2021-04-13,16.01,0
04/14/2021,1618358400,2021-04-14,19.04,0
04/15/2021,1618444800,2021-04-15,16.57,0
04/16/2021,1618531200,2021-04-16,24.42,0
04/17/2021,1618617600,2021-04-17,18.66,0
04/18/2021,1618704000,2021-04-18,22.44,0
04/19/2021,1618790400,2021-04-19,22.56,0
04/20/2021,1618876800,2021-04-20,32.43,0
04/21/2021,1618963200,2021-04-21,22.42,0
04/22/2021,1619049600,2021-04-22,20.13,0
04/23/2021,1619136000,2021-04-23,17.71,0
04/24/2021,1619222400,2021-04-24,10.14,0
04/25/2021,1619308800,2021-04-25,8.64,0
04/26/2021,1619395200,2021-04-26,9.96,0
04/27/2021,1619481600,2021-04-27,11.13,0
04/28/2021,1619568000,2021-04-28,13.12,0
04/29/2021,1619654400,2021-04-29,11.99,0
04/30/2021,1619740800,2021-04-30,10.04,0
05/01/2021,1619827200,2021-05-01,10.14,0
05/02/2021,1619913600,2021-05-02,8.05,0
05/03/2021,1620000000,2021-05-03,14.21,0
05/04/2021,1620086400,2021-05-04,13.51,0
05/05/2021,1620172800,2021-05-05,12.94,0
05/06/2021,1620259200,2021-05-06,14.00,0
05/07/2021,1620345600,2021-05-07,14.47,0
05/08/2021,1620432000,2021-05-08,30.04,0
05/09/2021,1620518400,2021-05-09,27.78,0
05/10/2021,1620604800,2021-05-10,51.74,0
05/11/2021,1620691200,2021-05-11,68.72,0
05/12/2021,1620777600,2021-05-12,63.22,0
05/13/2021,1620864000,2021-05-13,38.58,0
05/14/2021,1620950400,2021-05-14,32.61,0
05/15/2021,1621036800,2021-05-15,22.07,0
05/16/2021,1621123200,2021-05-16,19.45,0
05/17/2021,1621209600,2021-05-17,20.28,0
05/18/2021,1621296000,2021-05-18,19.56,0
05/19/2021,1621382400,2021-05-19,51.49,0
05/20/2021,1621468800,2021-05-20,23.46,0
05/21/2021,1621555200,2021-05-21,19.55,0
05/22/2021,1621641600,2021-05-22,9.49,0
05/23/2021,1621728000,2021-05-23,22.63,0
05/24/2021,1621814400,2021-05-24,12.82,0
05/25/2021,1621900800,2021-05-25,10.03,0
05/26/2021,1621987200,2021-05-26,10.00,0
05/27/2021,1622073600,2021-05-27,7.71,0
05/28/2021,1622160000,2021-05-28,6.96,0
05/29/2021,1622246400,2021-05-29,5.45,0
05/30/2021,1622332800,2021-05-30,4.93,0
05/31/2021,1622419200,2021-05-31,6.42,0
06/01/2021,1622505600,2021-06-01,5.86,0
06/02/2021,1622592000,2021-06-02,6.11,0
06/03/2021,1622678400,2021-06-03,6.53,0
06/04/2021,1622764800,2021-06-04,5.39,0
06/05/2021,1622851200,2021-06-05,4.11,0
06/06/2021,1622937600,2021-06-06,3.73,0
06/07/2021,1623024000,2021-06-07,4.45,0
06/08/2021,1623110400,2021-06-08,5.86,0
06/09/2021,1623196800,2021-06-09,5.19,0
06/10/2021,1623283200,2021-06-10,4.16,0
06/11/2021,1623369600,2021-06-11,4.54,0
06/12/2021,1623456000,2021-06-12,4.00,0
06/13/2021,1623542400,2021-06-13,3.27,0
06/14/2021,1623628800,2021-06-14,4.19,0
06/15/2021,1623715200,2021-06-15,4.23,0
06/16/2021,1623801600,2021-06-16,3.82,0
06/17/2021,1623888000,2021-06-17,4.11,0
06/18/2021,1623974400,2021-06-18,3.98,0
06/19/2021,1624060800,2021-06-19,3.07,0
06/20/2021,1624147200,2021-06-20,3.63,0
06/21/2021,1624233600,2021-06-21,6.45,0
06/22/2021,1624320000,2021-06-22,9.56,0
06/23/2021,1624406400,2021-06-23,3.52,0
06/24/2021,1624492800,2021-06-24,3.15,0
06/25/2021,1624579200,2021-06-25,3.63,0
06/26/2021,1624665600,2021-06-26,2.37,0
06/27/2021,1624752000,2021-06-27,4.46,0
06/28/2021,1624838400,2021-06-28,3.34,0
06/29/2021,1624924800,2021-06-29,3.84,0
06/30/2021,1625011200,2021-06-30,5.74,0
07/01/2021,1625097600,2021-07-01,3.74,0
07/02/2021,1625184000,2021-07-02,3.07,0
07/03/2021,1625270400,2021-07-03,3.02,0
07/04/2021,1625356800,2021-07-04,2.69,0
07/05/2021,1625443200,2021-07-05,3.36,0
07/06/2021,1625529600,2021-07-06,8.26,0
07/07/2021,1625616000,2021-07-07,6.60,0
07/08/2021,1625702400,2021-07-08,5.79,0
07/09/2021,1625788800,2021-07-09,4.61,0
07/10/2021,1625875200,2021-07-10,3.01,0
07/11/2021,1625961600,2021-07-11,2.43,0
07/12/2021,1626048000,2021-07-12,4.57,0
07/13/2021,1626134400,2021-07-13,4.80,0
07/14/2021,1626220800,2021-07-14,7.09,0
07/15/2021,1626307200,2021-07-15,6.37,0
07/16/2021,1626393600,2021-07-16,6.15,0
07/17/2021,1626480000,2021-07-17,4.35,0
07/18/2021,1626566400,2021-07-18,4.15,0
07/19/2021,1626652800,2021-07-19,4.19,0
07/20/2021,1626739200,2021-07-20,4.69,0
07/21/2021,1626825600,2021-07-21,4.15,0
07/22/2021,1626912000,2021-07-22,5.31,0
07/23/2021,1626998400,2021-07-23,6.54,0
07/24/2021,1627084800,2021-07-24,3.95,0
07/25/2021,1627171200,2021-07-25,3.87,0
07/26/2021,1627257600,2021-07-26,6.86,0
07/27/2021,1627344000,2021-07-27,8.47,0
07/28/2021,1627430400,2021-07-28,9.14,0
07/29/2021,1627516800,2021-07-29,5.70,0
07/30/2021,1627603200,2021-07-30,7.03,0
07/31/2021,1627689600,2021-07-31,10.13,0
08/01/2021,1627776000,2021-08-01,7.93,0
08/02/2021,1627862400,2021-08-02,8.43,0
08/03/2021,1627948800,2021-08-03,10.12,0
08/04/2021,1628035200,2021-08-04,9.33,0
08/05/2021,1628121600,2021-08-05,15.26,0
08/06/2021,1628208000,2021-08-06,12.68,0
08/07/2021,1628294400,2021-08-07,14.21,0
08/08/2021,1628380800,2021-08-08,13.93,0
08/09/2021,1628467200,2021-08-09,16.74,0
08/10/2021,1628553600,2021-08-10,19.81,0
08/11/2021,1628640000,2021-08-11,17.40,0
08/12/2021,1628726400,2021-08-12,16.63,0
08/13/2021,1628812800,2021-08-13,19.08,0
08/14/2021,1628899200,2021-08-14,17.10,0
08/15/2021,1628985600,2021-08-15,22.47,0
08/16/2021,1629072000,2021-08-16,15.26,0
08/17/2021,1629158400,2021-08-17,13.84,0
08/18/2021,1629244800,2021-08-18,13.24,0
08/19/2021,1629331200,2021-08-19,15.75,0
08/20/2021,1629417600,2021-08-20,12.30,0
08/21/2021,1629504000,2021-08-21,10.92,0
08/22/2021,1629590400,2021-08-22,10.95,0
08/23/2021,1629676800,2021-08-23,17.74,0
08/24/2021,1629763200,2021-08-24,22.38,0
08/25/2021,1629849600,2021-08-25,27.59,0
08/26/2021,1629936000,2021-08-26,26.25,0
08/27/2021,1630022400,2021-08-27,39.58,0
08/28/2021,1630108800,2021-08-28,28.76,0
08/29/2021,1630195200,2021-08-29,30.99,0
08/30/2021,1630281600,2021-08-30,33.31,0
08/31/2021,1630368000,2021-08-31,38.59,0
09/01/2021,1630454400,2021-09-01,47.26,0
09/02/2021,1630540800,2021-09-02,34.97,0
09/03/2021,1630627200,2021-09-03,52.61,0
09/04/2021,1630713600,2021-09-04,40.76,0
09/05/2021,1630800000,2021-09-05,40.40,0
09/06/2021,1630886400,2021-09-06,39.81,0
09/07/2021,1630972800,2021-09-07,55.47,0
09/08/2021,1631059200,2021-09-08,49.14,0
09/09/2021,1631145600,2021-09-09,47.28,0
09/10/2021,1631232000,2021-09-10,28.14,0
09/11/2021,1631318400,2021-09-11,17.78,0
09/12/2021,1631404800,2021-09-12,18.60,0
09/13/2021,1631491200,2021-09-13,22.84,0
09/14/2021,1631577600,2021-09-14,24.22,0
09/15/2021,1631664000,2021-09-15,22.01,0
09/16/2021,1631750400,2021-09-16,27.35,0
09/17/2021,1631836800,2021-09-17,22.64,0
09/18/2021,1631923200,2021-09-18,17.06,0
09/19/2021,1632009600,2021-09-19,21.25,0
09/20/2021,1632096000,2021-09-20,23.57,0
09/21/2021,1632182400,2021-09-21,24.81,0
09/22/2021,1632268800,2021-09-22,18.99,0
09/23/2021,1632355200,2021-09-23,25.13,0
09/24/2021,1632441600,2021-09-24,19.43,0
09/25/2021,1632528000,2021-09-25,13.10,0
09/26/2021,1632614400,2021-09-26,21.06,0
09/27/2021,1632700800,2021-09-27,44.17,0
09/28/2021,1632787200,2021-09-28,23.86,0
09/29/2021,1632873600,2021-09-29,21.43,0
09/30/2021,1632960000,2021-09-30,31.66,0
10/01/2021,1633046400,2021-10-01,24.93,0
10/02/2021,1633132800,2021-10-02,20.35,0
10/03/2021,1633219200,2021-10-03,19.14,0
10/04/2021,1633305600,2021-10-04,31.51,0
10/05/2021,1633392000,2021-10-05,39.12,0
10/06/2021,1633478400,2021-10-06,40.20,0
10/07/2021,1633564800,2021-10-07,39.36,0
10/08/2021,1633651200,2021-10-08,36.25,0
10/09/2021,1633737600,2021-10-09,24.18,0
10/10/2021,1633824000,2021-10-10,25.98,0
10/11/2021,1633910400,2021-10-11,33.60,0
10/12/2021,1633996800,2021-10-12,26.90,0
10/13/2021,1634083200,2021-10-13,30.91,0
10/14/2021,1634169600,2021-10-14,42.01,0
10/15/2021,1634256000,2021-10-15,46.43,0
10/16/2021,1634342400,2021-10-16,28.38,0
10/17/2021,1634428800,2021-10-17,25.97,0
10/18/2021,1634515200,2021-10-18,41.31,0
10/19/2021,1634601600,2021-10-19,24.13,0
10/20/2021,1634688000,2021-10-20,27.17,0
10/21/2021,1634774400,2021-10-21,31.95,0
10/22/2021,1634860800,2021-10-22,28.61,0
10/23/2021,1634947200,2021-10-23,22.94,0
10/24/2021,1635033600,2021-10-24,24.74,0
10/25/2021,1635120000,2021-10-25,33.17,0
10/26/2021,1635206400,2021-10-26,39.35,0
10/27/2021,1635292800,2021-10-27,49.15,0
10/28/2021,1635379200,2021-10-28,54.43,0
10/29/2021,1635465600,2021-10-29,53.60,0
10/30/2021,1635552000,2021-10-30,51.31,0
10/31/2021,1635638400,2021-10-31,49.23,0
11/01/2021,1635724800,2021-11-01,51.79,0
11/02/2021,1635811200,2021-11-02,58.11,0
11/03/2021,1635897600,2021-11-03,53.46,0
11/04/2021,1635984000,2021-11-04,48.53,0
11/05/2021,1636070400,2021-11-05,45.80,0
11/06/2021,1636156800,2021-11-06,42.15,0
11/07/2021,1636243200,2021-11-07,36.58,0
11/08/2021,1636329600,2021-11-08,46.68,0
11/09/2021,1636416000,2021-11-09,62.11,0
11/10/2021,1636502400,2021-11-10,56.67,0
11/11/2021,1636588800,2021-11-11,56.76,0
11/12/2021,1636675200,2021-11-12,52.29,0
11/13/2021,1636761600,2021-11-13,47.07,0
11/14/2021,1636848000,2021-11-14,41.32,0
11/15/2021,1636934400,2021-11-15,54.53,0
11/16/2021,1637020800,2021-11-16,47.08,0
11/17/2021,1637107200,2021-11-17,42.79,0
11/18/2021,1637193600,2021-11-18,45.04,0
11/19/2021,1637280000,2021-11-19,41.56,0
11/20/2021,1637366400,2021-11-20,39.73,0
11/21/2021,1637452800,2021-11-21,36.08,0
11/22/2021,1637539200,2021-11-22,50.00,0
11/23/2021,1637625600,2021-11-23,46.99,0
11/24/2021,1637712000,2021-11-24,41.56,0
11/25/2021,1637798400,2021-11-25,43.14,0
11/26/2021,1637884800,2021-11-26,35.46,0
11/27/2021,1637971200,2021-11-27,41.04,0
11/28/2021,1638057600,2021-11-28,43.33,0
11/29/2021,1638144000,2021-11-29,43.49,0
11/30/2021,1638230400,2021-11-30,53.89,0
12/01/2021,1638316800,2021-12-01,51.21,0
12/02/2021,1638403200,2021-12-02,41.64,0
12/03/2021,1638489600,2021-12-03,37.75,0
12/04/2021,1638576000,2021-12-04,47.93,0
12/05/2021,1638662400,2021-12-05,30.96,0
12/06/2021,1638748800,2021-12-06,37.63,0
12/07/2021,1638835200,2021-12-07,33.23,0
12/08/2021,1638921600,2021-12-08,27.61,0
12/09/2021,1639008000,2021-12-09,27.86,0
12/10/2021,1639094400,2021-12-10,29.95,0
12/11/2021,1639180800,2021-12-11,26.35,0
12/12/2021,1639267200,2021-12-12,22.97,0
12/13/2021,1639353600,2021-12-13,27.05,0
12/14/2021,1639440000,2021-12-14,25.40,0
12/15/2021,1639526400,2021-12-15,29.20,0
12/16/2021,1639612800,2021-12-16,35.70,0
12/17/2021,1639699200,2021-12-17,30.82,0
12/18/2021,1639785600,2021-12-18,23.08,0
12/19/2021,1639872000,2021-12-19,22.22,0
12/20/2021,1639958400,2021-12-20,23.93,0
12/21/2021,1640044800,2021-12-21,23.23,0
12/22/2021,1640131200,2021-12-22,25.67,0
12/23/2021,1640217600,2021-12-23,28.35,0
12/24/2021,1640304000,2021-12-24,23.10,0
12/25/2021,1640390400,2021-12-25,22.95,0
12/26/2021,1640476800,2021-12-26,19.25,0
12/27/2021,1640563200,2021-12-27,25.91,0
12/28/2021,1640649600,2021-12-28,31.83,0
12/29/2021,1640736000,2021-12-29,36.69,0
12/30/2021,1640822400,2021-12-30,32.49,0
12/31/2021,1640908800,2021-12-31,28.19,0
01/01/2022,1640995200,2022-01-01,26.07,0
01/02/2022,1641081600,2022-01-02,34.03,0
01/03/2022,1641168000,2022-01-03,32.81,0
01/04/2022,1641254400,2022-01-04,41.05,0
01/05/2022,1641340800,2022-01-05,41.54,0
01/06/2022,1641427200,2022-01-06,37.53,0
01/07/2022,1641513600,2022-01-07,40.32,0
01/08/2022,1641600000,2022-01-08,30.91,0
01/09/2022,1641686400,2022-01-09,43.40,0
01/10/2022,1641772800,2022-01-10,52.21,0
01/11/2022,1641859200,2022-01-11,46.65,0
01/12/2022,1641945600,2022-01-12,51.24,0
01/13/2022,1642032000,2022-01-13,41.60,0
01/14/2022,1642118400,2022-01-14,50.70,0
01/15/2022,1642204800,2022-01-15,38.02,0
01/16/2022,1642291200,2022-01-16,37.67,0
01/17/2022,1642377600,2022-01-17,38.66,0
01/18/2022,1642464000,2022-01-18,33.00,0
01/19/2022,1642550400,2022-01-19,31.87,0
01/20/2022,1642636800,2022-01-20,37.55,0
01/21/2022,1642723200,2022-01-21,39.27,0
01/22/2022,1642809600,2022-01-22,32.62,0
01/23/2022,1642896000,2022-01-23,28.79,0
01/24/2022,1642982400,2022-01-24,29.84,0
01/25/2022,1643068800,2022-01-25,29.04,0
01/26/2022,1643155200,2022-01-26,29.92,0
01/27/2022,1643241600,2022-01-27,32.70,0
01/28/2022,1643328000,2022-01-28,30.80,0
01/29/2022,1643414400,2022-01-29,26.23,0
01/30/2022,1643500800,2022-01-30,28.20,0
01/31/2022,1643587200,2022-01-31,27.15,0
02/01/2022,1643673600,2022-02-01,36.41,0
02/02/2022,1643760000,2022-02-02,34.85,0
02/03/2022,1643846400,2022-02-03,29.25,0
02/04/2022,1643932800,2022-02-04,27.53,0
02/05/2022,1644019200,2022-02-05,33.27,0
02/06/2022,1644105600,2022-02-06,19.61,0
02/07/2022,1644192000,2022-02-07,30.94,0
02/08/2022,1644278400,2022-02-08,23.66,0
02/09/2022,1644364800,2022-02-09,25.49,0
02/10/2022,1644451200,2022-02-10,27.98,0
02/11/2022,1644537600,2022-02-11,18.79,0
02/12/2022,1644624000,2022-02-12,17.44,0
02/13/2022,1644710400,2022-02-13,14.85,0
02/14/2022,1644796800,2022-02-14,16.15,0
02/15/2022,1644883200,2022-02-15,20.65,0
02/16/2022,1644969600,2022-02-16,21.54,0
02/17/2022,1645056000,2022-02-17,19.64,0
02/18/2022,1645142400,2022-02-18,21.30,0
02/19/2022,1645228800,2022-02-19,17.00,0
02/20/2022,1645315200,2022-02-20,14.64,0
02/21/2022,1645401600,2022-02-21,20.59,0
02/22/2022,1645488000,2022-02-22,20.61,0
02/23/2022,1645574400,2022-02-23,22.34,0
02/24/2022,1645660800,2022-02-24,19.67,0
02/25/2022,1645747200,2022-02-25,15.66,0
02/26/2022,1645833600,2022-02-26,12.97,0
02/27/2022,1645920000,2022-02-27,10.67,0
02/28/2022,1646006400,2022-02-28,19.57,0
03/01/2022,1646092800,2022-03-01,15.64,0
03/02/2022,1646179200,2022-03-02,13.91,0
03/03/2022,1646265600,2022-03-03,12.54,0
03/04/2022,1646352000,2022-03-04,11.20,0
03/05/2022,1646438400,2022-03-05,9.30,0
03/06/2022,1646524800,2022-03-06,11.27,0
03/07/2022,1646611200,2022-03-07,9.41,0
03/08/2022,1646697600,2022-03-08,10.35,0
03/09/2022,1646784000,2022-03-09,9.28,0
03/10/2022,1646870400,2022-03-10,7.51,0
03/11/2022,1646956800,2022-03-11,7.54,0
03/12/2022,1647043200,2022-03-12,5.95,0
03/13/2022,1647129600,2022-03-13,8.54,0
03/14/2022,1647216000,2022-03-14,8.26,0
03/15/2022,1647302400,2022-03-15,8.58,0
03/16/2022,1647388800,2022-03-16,9.69,0
03/17/2022,1647475200,2022-03-17,17.31,0
03/18/2022,1647561600,2022-03-18,15.71,0
03/19/2022,1647648000,2022-03-19,8.48,0
03/20/2022,1647734400,2022-03-20,7.29,0
03/21/2022,1647820800,2022-03-21,8.79,0
03/22/2022,1647907200,2022-03-22,10.77,0
03/23/2022,1647993600,2022-03-23,10.44,0
03/24/2022,1648080000,2022-03-24,14.07,0
03/25/2022,1648166400,2022-03-25,13.06,0
03/26/2022,1648252800,2022-03-26,9.40,0
03/27/2022,1648339200,2022-03-27,18.13,0
03/28/2022,1648425600,2022-03-28,25.98,0
03/29/2022,1648512000,2022-03-29,14.24,0
03/30/2022,1648598400,2022-03-30,15.94,0
03/31/2022,1648684800,2022-03-31,15.15,0
04/01/2022,1648771200,2022-04-01,20.08,0
04/02/2022,1648857600,2022-04-02,19.84,0
04/03/2022,1648944000,2022-04-03,19.76,0
04/04/2022,1649030400,2022-04-04,20.86,0
04/05/2022,1649116800,2022-04-05,42.36,0
04/06/2022,1649203200,2022-04-06,17.12,0
04/07/2022,1649289600,2022-04-07,20.87,0
04/08/2022,1649376000,2022-04-08,16.62,0
04/09/2022,1649462400,2022-04-09,11.26,0
04/10/2022,1649548800,2022-04-10,12.77,0
04/11/2022,1649635200,2022-04-11,13.05,0
04/12/2022,1649721600,2022-04-12,13.39,0
04/13/2022,1649808000,2022-04-13,14.17,0
04/14/2022,1649894400,2022-04-14,13.93,0
04/15/2022,1649980800,2022-04-15,11.43,0
04/16/2022,1650067200,2022-04-16,10.90,0
04/17/2022,1650153600,2022-04-17,8.61,0
04/18/2022,1650240000,2022-04-18,10.79,0
04/19/2022,1650326400,2022-04-19,11.21,0
04/20/2022,1650412800,2022-04-20,18.55,0
04/21/2022,1650499200,2022-04-21,16.61,0
04/22/2022,1650585600,2022-04-22,14.89,0
04/23/2022,1650672000,2022-04-23,9.61,0
04/24/2022,1650758400,2022-04-24,9.57,0
04/25/2022,1650844800,2022-04-25,14.64,0
04/26/2022,1650931200,2022-04-26,12.08,0
04/27/2022,1651017600,2022-04-27,13.54,0
04/28/2022,1651104000,2022-04-28,13.85,0
04/29/2022,1651190400,2022-04-29,12.86,0
04/30/2022,1651276800,2022-04-30,11.10,0
05/01/2022,1651363200,2022-05-01,200.06,0
05/02/2022,1651449600,2022-05-02,17.74,0
05/03/2022,1651536000,2022-05-03,16.03,0
05/04/2022,1651622400,2022-05-04,13.47,0
05/05/2022,1651708800,2022-05-05,15.00,0
05/06/2022,1651795200,2022-05-06,13.08,0
05/07/2022,1651881600,2022-05-07,8.26,0
05/08/2022,1651968000,2022-05-08,6.51,0
05/09/2022,1652054400,2022-05-09,12.19,0
05/10/2022,1652140800,2022-05-10,11.88,0
05/11/2022,1652227200,2022-05-11,24.85,0
05/12/2022,1652313600,2022-05-12,31.11,0
05/13/2022,1652400000,2022-05-13,11.70,0
05/14/2022,1652486400,2022-05-14,7.10,0
05/15/2022,1652572800,2022-05-15,5.21,0
05/16/2022,1652659200,2022-05-16,4.93,0
05/17/2022,1652745600,2022-05-17,6.71,0
05/18/2022,1652832000,2022-05-18,4.76,0
05/19/2022,1652918400,2022-05-19,5.25,0
05/20/2022,1653004800,2022-05-20,5.36,0
05/21/2022,1653091200,2022-05-21,4.27,0
05/22/2022,1653177600,2022-05-22,4.61,0
05/23/2022,1653264000,2022-05-23,5.00,0
05/24/2022,1653350400,2022-05-24,5.42,0
05/25/2022,1653436800,2022-05-25,6.31,0
05/26/2022,1653523200,2022-05-26,7.99,0
05/27/2022,1653609600,2022-05-27,6.83,0
05/28/2022,1653696000,2022-05-28,3.73,0
05/29/2022,1653782400,2022-05-29,3.81,0
05/30/2022,1653868800,2022-05-30,6.47,0
05/31/2022,1653955200,2022-05-31,8.86,0
06/01/2022,1654041600,2022-06-01,9.21,0
06/02/2022,1654128000,2022-06-02,10.08,0
06/03/2022,1654214400,2022-06-03,9.92,0
06/04/2022,1654300800,2022-06-04,9.57,0
06/05/2022,1654387200,2022-06-05,9.34,0
06/06/2022,1654473600,2022-06-06,8.89,0
06/07/2022,1654560000,2022-06-07,9.61,0
06/08/2022,1654646400,2022-06-08,11.60,0
06/09/2022,1654732800,2022-06-09,11.42,0
06/10/2022,1654819200,2022-06-10,8.36,0
06/11/2022,1654905600,2022-06-11,5.53,0
06/12/2022,1654992000,2022-06-12,4.79,0
06/13/2022,1655078400,2022-06-13,9.60,0
06/14/2022,1655164800,2022-06-14,6.62,0
06/15/2022,1655251200,2022-06-15,7.34,0
06/16/2022,1655337600,2022-06-16,3.90,0
06/17/2022,1655424000,2022-06-17,3.85,0
06/18/2022,1655510400,2022-06-18,4.74,0
06/19/2022,1655596800,2022-06-19,3.30,0
06/20/2022,1655683200,2022-06-20,3.02,0
06/21/2022,1655769600,2022-06-21,3.97,0
06/22/2022,1655856000,2022-06-22,3.37,0
06/23/2022,1655942400,2022-06-23,5.15,0
06/24/2022,1656028800,2022-06-24,4.58,0
06/25/2022,1656115200,2022-06-25,4.14,0
06/26/2022,1656201600,2022-06-26,4.19,0
06/27/2022,1656288000,2022-06-27,5.22,0
06/28/2022,1656374400,2022-06-28,4.75,0
06/29/2022,1656460800,2022-06-29,5.44,0
06/30/2022,1656547200,2022-06-30,4.83,0

